Random Walk for modelling Multi Core Fiber cross-talk and step distribution characterisation

A novel random walk based model for inter-core cross-talk (IC-XT) characterization of multi-core fibres capable of accurately representing both time-domain distribution and frequency-domain representation of experimental IC-XT has been proposed. It was demonstrated that this model is a generalization of the most widely used model in literature to which it will converge when the number of samples and measurement time-window tend to infinity. In addition, this model is consistent with statistical analysis such as short term average crosstalk (STAXT), keeping the same convergence properties and it showed to be almost independent to time-window. To validate this model, a new type of characterization of the IC-XT in the dB domain (based on a pseudo random walk) has been proposed and the statistical properties of its step distribution have been evaluated. The performed analysis showed that this characterization is capable of fitting every type of signal source with an accuracy above 99.3%. It also proved to be very robust to time-window length, temperature and other signal properties such as symbol rate and pseudo-random bit stream (PRBS) length. The obtained results suggest that the model was able to communicate most of the relevant information using a short observation time, making it suitable for IC-XT characterization and core-pair source signal classification. Using machine-learning (ML) techniques for source-signal classification, we empirically demonstrated that this technique carries more information regarding IC-XT than traditional statistical methods.

==> Plot3d/err_ASE.txt <==
z,y,x,err_5,err_95
0.9085465521285242,0.1,3.6,0.18625815417249258,0.08045843187236601
0.930146930873572,0.1,8.4,0.11799301960185915,0.05994838930402924
,0.1,11.6,,
,0.1,14.8,,
,0.1,18.0,,
0.949391095165568,0.695,3.6,0.05108268083732925,0.04652080499357303
0.9528113628658341,0.695,8.4,0.052041464339972254,0.043568626215206185
0.9433408038925535,0.695,11.6,0.04265768352477162,0.0538056688335764
0.9414019506884521,0.695,14.8,0.03778789744904132,0.054906250558840575
0.9468786571607056,0.695,18.0,0.04606705545227974,0.04793287889157649
0.9669796901244274,1.29,3.6,0.05393993657064733,0.03116452330988162
0.9592136689387313,1.29,8.4,0.05735405758773593,0.038594306726791205
0.9548122326860213,1.29,11.6,0.04326022851900824,0.04293636081661101
0.9495954820025575,1.29,14.8,0.03758554626649546,0.04824043589335314
0.950245833655659,1.29,18.0,0.031376845851228685,0.04759835848668603
0.9615692785629218,1.885,3.6,0.05679748769550774,0.03574678674499965
0.960184327575644,1.885,8.4,0.05187860575191461,0.03752632869586747
0.9515036464339671,1.885,11.6,0.04194168712962776,0.0458062234872757
0.951155091362984,1.885,14.8,0.0384499519360908,0.04666762893130871
0.9453252568702777,1.885,18.0,0.03204112975945661,0.051884954003739825
0.9676691680161346,2.48,3.6,0.04452994235795138,0.027878585160947877
0.9635403542347074,2.48,8.4,0.044284344748189985,0.032823854818250786
0.9629390741926545,2.48,11.6,0.044391222223107096,0.035282967147447164
0.9577291209550193,2.48,14.8,0.03545367712977521,0.03771940289096065
0.9533113433893998,2.48,18.0,0.03584274976123414,0.04244130422637371
0.9702372343045479,3.0749999999999997,3.6,0.03245939618832394,0.026961610205239572
0.9662402305083845,3.0749999999999997,8.4,0.02963328179662772,0.03052333073627167
0.966105431467666,3.0749999999999997,11.6,0.03868427656754403,0.031166848663437774
0.9658930700480665,3.0749999999999997,14.8,0.027842755478071468,0.03185994045731799
0.9602096293204586,3.0749999999999997,18.0,0.02178714700206763,0.03679492734800516
0.9749023526298117,3.67,3.6,0.033490845566321426,0.022791074109624
0.9725901634953827,3.67,8.4,0.029469956884790593,0.025090547754939685
0.9656888194021204,3.67,11.6,0.02437824274184841,0.03203318528849597
0.9641263767750886,3.67,14.8,0.023162504798549532,0.03332892542520349
0.9598559326409076,3.67,18.0,0.022932038967278356,0.037835812301341365
0.9778503270061651,4.265,3.6,0.03246363159618393,0.019863654178213563
0.9756512096868247,4.265,8.4,0.025887863347784812,0.021893629088661992
0.972114709371627,4.265,11.6,0.029515976061314286,0.025452223945554575
0.9689158794180108,4.265,14.8,0.020125391677122573,0.028882430757098065
0.9679570872759126,4.265,18.0,0.023268861631966176,0.029838499058511436
0.9815704111553679,4.859999999999999,3.6,0.024010849359148323,0.01721096020710844
0.9781597093291522,4.859999999999999,8.4,0.02016942131865762,0.019966682808386427
0.972723922550762,4.859999999999999,11.6,0.01849670748989274,0.024821902059789402
0.9704928520735814,4.859999999999999,14.8,0.012724643479744335,0.02828429967527024
0.9701896721576582,4.859999999999999,18.0,0.009344380819542697,0.027417443504318406
0.9833796792151138,5.454999999999999,3.6,0.020083739979212756,0.015709084605339818
0.9807848487679208,5.454999999999999,8.4,0.015765069653789987,0.01830333451047883
0.9797694869268523,5.454999999999999,11.6,0.014435459796074857,0.01936184245216488
0.9755714289541086,5.454999999999999,14.8,0.00906480506500884,0.023512488354870742
0.9763248952662542,5.454999999999999,18.0,0.01031138293912548,0.023181530064090072
0.9882892909586972,6.049999999999999,3.6,0.015306021116135549,0.011201308328072868
0.9857540679647449,6.049999999999999,8.4,0.015964019347448066,0.013732051050319383
0.9823335570083582,6.049999999999999,11.6,0.010810588393603826,0.0171462451882054
0.9799806840763908,6.049999999999999,14.8,0.01103431656968712,0.019583789761468795
0.975984774014894,6.049999999999999,18.0,0.00453487087650517,0.023589095753394296
0.9901792633224927,6.645,3.6,0.014549301966828576,0.009524918830458806
0.9902747343655268,6.645,8.4,0.013852194963577591,0.009404209316268064
0.985217455494639,6.645,11.6,0.01030615914867894,0.014427887775728787
0.9818709072981606,6.645,14.8,0.006959384214751618,0.017900485694400614
0.9811619302163773,6.645,18.0,0.005280159938128248,0.018586463850881696
0.9925751194296922,7.239999999999999,3.6,0.012861209879771462,0.0071344175310159574
0.9895317336592883,7.239999999999999,8.4,0.010618739522866516,0.010183213199360552
0.9889209101275043,7.239999999999999,11.6,0.009588831641510032,0.010612141130684871
0.9859831810168778,7.239999999999999,14.8,0.006471375672386204,0.013675379524565878
0.9842689453108671,7.239999999999999,18.0,0.0025802052222749783,0.015409780349591395
0.995168530905836,7.834999999999999,3.6,0.010507205481598447,0.0045637093574955045
0.9925324873494683,7.834999999999999,8.4,0.008899770628611914,0.007201517752805531
0.9915259755315784,7.834999999999999,11.6,0.004310678177133154,0.008223271277739475
0.9874774909529979,7.834999999999999,14.8,0.0040091240655726335,0.012263712325244702
0.9874568588068748,7.834999999999999,18.0,0.001683497490177266,0.012297884641058743
0.9968900683779547,8.43,3.6,0.005436112661622583,0.002947556553414832
0.9951252505292605,8.43,8.4,0.0048435168055041,0.004661168880526034
0.9929768346887913,8.43,11.6,0.0016945743799733348,0.006856790348025554
0.9918464507723519,8.43,14.8,0.00010159166861889446,0.007944499010682726
0.9886726264333009,8.43,18.0,-0.0014474691928254568,0.011108052914609146
0.9978474487089181,9.024999999999999,3.6,0.0032007850792429293,0.0020588743957073996
0.9967929689516203,9.024999999999999,8.4,0.0018352309110830634,0.0031200464348976054
0.994727621191352,9.024999999999999,11.6,-0.00042097287739795153,0.005185580556450242
0.9927597658941157,9.024999999999999,14.8,-0.002218356808173727,0.007150776315406948
0.9911377218663082,9.024999999999999,18.0,-0.002703718096330854,0.008773478701829429
0.9987255861855161,9.62,3.6,0.0030283224812457377,0.0012316173689838061
0.9971142047462266,9.62,8.4,0.001647717342986632,0.002823784099225679
0.9954188956060942,9.62,11.6,-0.0008601672163991436,0.004525353967618773
0.9933325635128537,9.62,14.8,-0.00244594038963708,0.006613716091923738
0.9908869778776512,9.62,18.0,-0.005157963091539153,0.009029060242691456
0.999150751841947,10.215,3.6,0.0012628727058749956,0.0008047761294970313
0.9980290747852093,10.215,8.4,0.0003205319213666069,0.0019407167946565718
0.9963012888688418,10.215,11.6,-0.001448892991467443,0.0036542340477233592
0.9944378842744723,10.215,14.8,-0.0035216946224330137,0.005529492525184865
0.9925704428952564,10.215,18.0,-0.005340173710549068,0.0073924848284786515
0.9996586861387127,10.809999999999999,3.6,0.0006025965610237938,0.00030297127324863116
0.9986401316477863,10.809999999999999,8.4,-0.00034608739511776676,0.0013236038519134352
0.9971881828303961,10.809999999999999,11.6,-0.001879441471179466,0.0027749422625337195
0.995228884469718,10.809999999999999,14.8,-0.0038523764546978256,0.00473588712159867
0.9940419912271999,10.809999999999999,18.0,-0.004953492193331299,0.005923867227252133
0.9998777624655205,11.405,3.6,0.00018764968337470211,9.155450086095751e-05
0.9990345758100307,11.405,8.4,-0.0006480059134283955,0.0009351068441745269
0.9972837698227942,11.405,11.6,-0.002413734900577502,0.002684346168116969
0.9960367676412741,11.405,14.8,-0.0036768628409835635,0.003930996167527456
0.9938744415823131,11.405,18.0,-0.00585415379153198,0.006094713381232797


==> Plot3d/err_CW.txt <==
z,y,x,err_5,err_95
0.7710758688048986,0.1,3.6,0.6102101763735271,0.2077768676169005
0.8230029132250327,0.1,8.4,0.4692883234848698,0.1572815483170853
,0.1,11.6,,
,0.1,14.8,,
,0.1,18.0,,
0.9421055926494882,0.695,3.6,0.07929067846239357,0.053828095914566276
0.9499016528707712,0.695,8.4,0.10777313073458561,0.04590235306118362
0.9402895210766035,0.695,11.6,0.08835371838722172,0.05500878948500321
0.9405033246114005,0.695,14.8,0.09517109031836468,0.052657090927809236
0.9415894165534673,0.695,18.0,0.07572820091014076,0.047735462510745785
0.9612219088996228,1.29,3.6,0.046689558365482164,0.03507435311510765
0.9613010972803961,1.29,8.4,0.041242623957817526,0.031902271857465525
0.95780037733831,1.29,11.6,0.05299772901670696,0.03846141527113045
0.958749447586521,1.29,14.8,0.051335572035663746,0.03655985780819493
0.9626412442288763,1.29,18.0,0.05349177888771961,0.0343649873263977
0.9687162846693939,1.885,3.6,0.03058201033987873,0.02537597234697775
0.9692588221316468,1.885,8.4,0.02900220849335733,0.027189414928964317
0.968817221540254,1.885,11.6,0.031249588169735554,0.026377212907502057
0.9699565204077307,1.885,14.8,0.02880841055022998,0.026043452489878605
0.9681846266243769,1.885,18.0,0.026053876301631695,0.029053292554120924
0.9729939922290574,2.48,3.6,0.031478181318864706,0.024524883460546376
0.9754269247287569,2.48,8.4,0.029117699905522154,0.021742433585026033
0.9720461550088333,2.48,11.6,0.02609902421164101,0.0239524863315298
0.9737733849741759,2.48,14.8,0.02706177833497625,0.023565585450497695
0.9727805661753617,2.48,18.0,0.026983171125581462,0.024907660082385208
0.9779998910333054,3.0749999999999997,3.6,0.023244825771475686,0.019634068663791693
0.9809680394978987,3.0749999999999997,8.4,0.025952533610817063,0.01660243155645935
0.978938367225128,3.0749999999999997,11.6,0.02448996640677792,0.01872019710854944
0.9809907099479551,3.0749999999999997,14.8,0.02378546440627749,0.0167296207636759
0.9780734100725584,3.0749999999999997,18.0,0.023247338304773213,0.01906667564060649
0.9858616096632941,3.67,3.6,0.020704060790710188,0.011382286759295202
0.9858451158830024,3.67,8.4,0.02105480973110474,0.011516746726516591
0.987048204470551,3.67,11.6,0.02178011080110387,0.010354201341801761
0.9875537832451478,3.67,14.8,0.021810947529943503,0.009902449857110529
0.9862842701274752,3.67,18.0,0.021460833768040977,0.011079420475728297
0.9909821211199682,4.265,3.6,0.013318042844481903,0.006481945523668431
0.9914317204559939,4.265,8.4,0.013817137476558994,0.005927492988289984
0.9905846430805226,4.265,11.6,0.012919681611441858,0.006844423141245337
0.9897293582792166,4.265,14.8,0.01250579715158906,0.007718416327479938
0.9891778840183109,4.265,18.0,0.012425629204149802,0.00817550713644033
0.993935871636729,4.859999999999999,3.6,0.0052797744378958456,0.003267973553256698
0.9929358975553249,4.859999999999999,8.4,0.009748273581368205,0.004014629224926458
0.9933499765102434,4.859999999999999,11.6,0.007884543759278828,0.004044592488920196
0.9927998998790737,4.859999999999999,14.8,0.007227357578812765,0.004529429047646194
0.9924758231488351,4.859999999999999,18.0,0.006952424547321034,0.004990528922423687
0.9949223646561158,5.454999999999999,3.6,0.0039024354565478925,0.002792385906264183
0.9947719605736111,5.454999999999999,8.4,0.004039869351523784,0.002757799951721429
0.9951631360925826,5.454999999999999,11.6,0.0038898619969904846,0.0024352191523070443
0.994208249987987,5.454999999999999,14.8,0.003049997309419461,0.003381302625374727
0.9925885099473213,5.454999999999999,18.0,0.0017685513203249403,0.004670734560541456
0.9960002487039172,6.049999999999999,3.6,0.004417533780528782,0.003130929996389309
0.9960251159385287,6.049999999999999,8.4,0.004687491979434966,0.003108695138570483
0.995586032251225,6.049999999999999,11.6,0.003581275631609704,0.00360607039194738
0.9954130214665827,6.049999999999999,14.8,0.0038355492125544677,0.003766392834692822
0.9944304167986645,6.049999999999999,18.0,0.0035097164073756293,0.00471092745300139
0.9965641615110755,6.645,3.6,0.0039006227366035207,0.0033007051068160154
0.996586008520041,6.645,8.4,0.004071569650734408,0.0032350153310578555
0.9956752326489299,6.645,11.6,0.003153824917825898,0.004150483426560214
0.9953367131160619,6.645,14.8,0.0028092816783692465,0.004518370597856425
0.9948284546856787,6.645,18.0,0.002319232939494875,0.004968512716997386
0.9972383785964873,7.239999999999999,3.6,0.003851394206035974,0.002601274075717419
0.9968239488233078,7.239999999999999,8.4,0.0034369644328564597,0.0030168366772760358
0.9967086743131515,7.239999999999999,11.6,0.003921057392346827,0.0031411211229744884
0.9955055057440723,7.239999999999999,14.8,0.0017668917820938823,0.0043274417837047
0.9955253024894619,7.239999999999999,18.0,0.002707189176048619,0.004314588253527374
0.9977199878515484,7.834999999999999,3.6,0.005309886911424644,0.002065663132329032
0.9975059459585506,7.834999999999999,8.4,0.004331745769326378,0.0022181617042240642
0.9968201969311895,7.834999999999999,11.6,0.0032124027829549817,0.002977891594738824
0.9963729034307222,7.834999999999999,14.8,0.00330048644912595,0.0033799413515952503
0.9955189702685289,7.834999999999999,18.0,0.0033786246592844016,0.004192885029988713
0.9982373206775579,8.43,3.6,0.0029718517373382713,0.001599564478362292
0.997934505650585,8.43,8.4,0.003271412887603131,0.0018707603609677825
0.9974333275956093,8.43,11.6,0.002827102812476112,0.0023817436801018
0.9967873888658915,8.43,14.8,0.0021646454897735756,0.0031567193236283764
0.9960785261114466,8.43,18.0,0.00026705160955631246,0.003825680512918317
0.9987839741594637,9.024999999999999,3.6,0.002088340845313841,0.0010899992381431245
0.9984673471652162,9.024999999999999,8.4,0.0011955314527662964,0.001375073127059756
0.9978623346875268,9.024999999999999,11.6,0.0008961110848356713,0.0019710708273268374
0.9975903390364219,9.024999999999999,14.8,0.00029359130141259904,0.002165638934330638
0.9962988985638636,9.024999999999999,18.0,-0.00038459147993641363,0.0035298539227451853
0.9992152190587087,9.62,3.6,0.0012816686636741847,0.0006194711176310541
0.9991339068742059,9.62,8.4,0.0007341521031393183,0.0006941429211940742
0.9986742473336551,9.62,11.6,0.00030922991273052425,0.0011538024617449016
0.9979387845556295,9.62,14.8,-0.00032130410922204256,0.001901652468221493
0.9974324519918544,9.62,18.0,-0.0004842098817020579,0.002403344087638648
0.9996817666477863,10.215,3.6,0.00035698743652612386,0.00018076233727182256
0.9994170739501835,10.215,8.4,3.933090406016415e-05,0.0004391436049140385
0.9990846289893884,10.215,11.6,-0.00030242827004722805,0.0008131186575444094
0.9986292481955771,10.215,14.8,-0.0007311206247611057,0.0012730366781473768
0.9977969428363577,10.215,18.0,-0.001544120936592952,0.002108004551656606
0.9998038966711255,10.809999999999999,3.6,0.0001463617616664914,0.00014829297656449025
0.9995966737987996,10.809999999999999,8.4,-2.6691834151493232e-05,0.00036288306532239467
0.999335536551884,10.809999999999999,11.6,-0.00032934308992615957,0.0006221962831279848
0.9987392264892051,10.809999999999999,14.8,-0.0009196232111614577,0.001220330374916867
0.9981475233579788,10.809999999999999,18.0,-0.001491192709468181,0.0018120801151125798
0.9999632711144324,11.405,3.6,0.00012249909913997215,3.224711616378606e-05
0.9997493739922559,11.405,8.4,-0.00013189273708558158,0.00024281616439358888
0.9994724445703802,11.405,11.6,-0.00035589577692329843,0.0005214174339202016
0.9989516793863106,11.405,14.8,-0.0008993453701934273,0.001041532519872268
0.9984906680774326,11.405,18.0,-0.0014093201729638016,0.001502946929926141


==> Plot3d/err_OOK.txt <==
z,y,x,err_5,err_95
0.857269297402137,0.1,3.6,0.19610660207940844,0.11229975324615382
0.8664474673222842,0.1,5.2,0.17632898879811842,0.11308181096620895
0.8657049060277974,0.1,6.800000000000001,0.1663638352276393,0.10382566286187522
,0.1,8.4,,
,0.1,10.0,,
,0.1,11.6,,
,0.1,13.200000000000001,,
,0.1,14.8,,
,0.1,16.400000000000002,,
,0.1,18.0,,
0.9315612239359533,0.695,3.6,0.09086048381966105,0.055936835035007904
0.9303760571231078,0.695,5.2,0.09631639873115572,0.05638184031243798
0.9263051069335626,0.695,6.800000000000001,0.11236125733926661,0.060984466434334084
0.9232400469004529,0.695,8.4,0.09100994507417193,0.06517744371712952
0.918759896228146,0.695,10.0,0.11336540671647033,0.06767478465616128
0.9089923336762715,0.695,11.6,0.09326516828510323,0.07569371788332002
0.9152367083239112,0.695,13.200000000000001,0.11141680980352153,0.07241353702966791
0.9343190154467571,0.695,14.8,0.0913081795729247,0.0580067369167403
0.9266017925960501,0.695,16.400000000000002,0.08333800608075137,0.061667070835906945
0.9215738113544399,0.695,18.0,0.09397620192554734,0.06687704208481338
0.9432295412514594,1.29,3.6,0.07386002476284026,0.0510369234383633
0.9367266104103982,1.29,5.2,0.08308001010068788,0.054889664146040906
0.9368851026867511,1.29,6.800000000000001,0.09414617631913569,0.05660668372126321
0.9385609493097784,1.29,8.4,0.0917560412813303,0.0541431586052219
0.9293497047045312,1.29,10.0,0.1026230869640461,0.06403755630466845
0.94167084294453,1.29,11.6,0.10668894077134516,0.05177619638743569
0.93913976875687,1.29,13.200000000000001,0.054121285038246314,0.05464966952237382
0.9344935507086909,1.29,14.8,0.07532662971130877,0.05785876678153201
0.9423152389643741,1.29,16.400000000000002,0.0865913968838058,0.04902757602238683
0.9371461210874357,1.29,18.0,0.11015427567736591,0.05617718076175049
0.9426959194517782,1.885,3.6,0.05203988556577621,0.051523114481982435
0.9474250328610027,1.885,5.2,0.07076290635278393,0.04712959306597997
0.9444475986479339,1.885,6.800000000000001,0.05328406288371257,0.04950391276348853
0.9426778846832005,1.885,8.4,0.0711940037010621,0.05157678516739106
0.9503880787034398,1.885,10.0,0.04009564345258232,0.04401790291662988
0.937601089180276,1.885,11.6,0.08074476164052968,0.05719026507715508
0.9363283699953622,1.885,13.200000000000001,0.08231108161544543,0.05714386224193835
0.9429863112296514,1.885,14.8,0.04137867895998126,0.05030102587052143
0.9424417304851599,1.885,16.400000000000002,0.0687071142162986,0.050137294379192565
0.9419036701586748,1.885,18.0,0.06378386165821459,0.051726603456100695
0.9492038491732535,2.48,3.6,0.043858378683187205,0.04552952700028323
0.9513312760562413,2.48,5.2,0.04479376863751161,0.04269863820754616
0.9516054986770951,2.48,6.800000000000001,0.03991916598294509,0.04276393253796662
0.9502652860379533,2.48,8.4,0.042233017011679364,0.04496801839733511
0.947020709358048,2.48,10.0,0.03811811154998257,0.04751907847198089
0.9499311536694091,2.48,11.6,0.039176966391429535,0.044867063681887864
0.9463957091180152,2.48,13.200000000000001,0.039831895880595436,0.04838244672578418
0.9499468500913182,2.48,14.8,0.033036937060760496,0.04479108058664538
0.9482799057036795,2.48,16.400000000000002,0.0401498182487362,0.04686718102552989
0.9437347971905723,2.48,18.0,0.0335579996900055,0.046391126246360326
0.9529292834111506,3.0749999999999997,3.6,0.04674327838132519,0.04398194654314547
0.953056104195573,3.0749999999999997,5.2,0.04664487679250262,0.04194588920804554
0.9542603812635985,3.0749999999999997,6.800000000000001,0.052629738915692226,0.04470433144263852
0.9478499832407052,3.0749999999999997,8.4,0.041771696042299244,0.04908017569184353
0.9516537290068292,3.0749999999999997,10.0,0.045120604082634075,0.045183481570691075
0.9515082444922701,3.0749999999999997,11.6,0.05090256709072105,0.04748016362254637
0.9476952475583299,3.0749999999999997,13.200000000000001,0.04109375079408639,0.046911543933228605
0.9532295489495959,3.0749999999999997,14.8,0.04162365632100773,0.045426429414541114
0.9483013093794944,3.0749999999999997,16.400000000000002,0.041922078496109294,0.048600229467679945
0.9512537193395314,3.0749999999999997,18.0,0.04141095506397696,0.04553110079469758
0.9608636951141025,3.67,3.6,0.036364829198631154,0.03702628271357944
0.9613138248415617,3.67,5.2,0.04161875158199391,0.03815649973094881
0.9525752482909846,3.67,6.800000000000001,0.04617744934178325,0.0463942445165082
0.9565461517578774,3.67,8.4,0.04601761464254295,0.042423341049615426
0.9532825785230423,3.67,10.0,0.04553346144262749,0.04606946330625761
0.9538977710697242,3.67,11.6,0.0508231080406053,0.04459918200510349
0.9572791034864219,3.67,13.200000000000001,0.040331795206921206,0.04189891180053018
0.9550900682875828,3.67,14.8,0.04606239642662935,0.04401781751560707
0.956137630677951,3.67,16.400000000000002,0.03940364274030694,0.04323892408408336
0.9540699497805106,3.67,18.0,0.042109665051741296,0.04518166124620193
0.9556783215212913,4.265,3.6,0.039442038625139286,0.04385670873661707
0.9571366018477581,4.265,5.2,0.04029963836871531,0.0421804530170613
0.9587500102384169,4.265,6.800000000000001,0.042263695228224596,0.040717444703625705
0.9555226719804997,4.265,8.4,0.035121921828459746,0.04156686155510192
0.952156781154955,4.265,10.0,0.036414355292327394,0.046416596611046135
0.9597192748270336,4.265,11.6,0.04065316210087144,0.03962753380127393
0.949956430794516,4.265,13.200000000000001,0.03372014789836397,0.049183170631556306
0.956609283850215,4.265,14.8,0.040435461537250306,0.04306343554168024
0.9530454690260628,4.265,16.400000000000002,0.03732243141671532,0.04610526696350359
0.9526670478675502,4.265,18.0,0.03678349258392366,0.04635500263601722
0.9644061658566716,4.859999999999999,3.6,0.04514681385214703,0.03534967062689809
0.9674913001122207,4.859999999999999,5.2,0.04689035010302711,0.032367099783221276
0.9571767007106184,4.859999999999999,6.800000000000001,0.03747088420650202,0.04255202933463287
0.958587531024539,4.859999999999999,8.4,0.03927021460892355,0.04096201428508328
0.9629329111708367,4.859999999999999,10.0,0.04635716055985084,0.036761551369628886
0.9586936133036713,4.859999999999999,11.6,0.040382566891245086,0.04107950676558758
0.9586228304826413,4.859999999999999,13.200000000000001,0.04025651947981845,0.04110969188962588
0.9593060564660503,4.859999999999999,14.8,0.04130247683324728,0.04031625706495823
0.9616414230794952,4.859999999999999,16.400000000000002,0.04222964221523795,0.03806771505849749
0.9556044764302895,4.859999999999999,18.0,0.03725672669386737,0.044031678075341585
0.9654532314976106,5.454999999999999,3.6,0.04936048668476678,0.034183954685333084
0.9662507286734705,5.454999999999999,5.2,0.0505448850648893,0.03336815224293366
0.9669551002013006,5.454999999999999,6.800000000000001,0.0483519853611204,0.03283437235796616
0.9605022882962109,5.454999999999999,8.4,0.043674681582606456,0.03892594530031501
0.961894745950057,5.454999999999999,10.0,0.04637633129256813,0.03770584573929492
0.966010635987148,5.454999999999999,11.6,0.04944222832372014,0.03378712776835824
0.9638840028612419,5.454999999999999,13.200000000000001,0.048184985885619924,0.03588685470034825
0.9599477643715311,5.454999999999999,14.8,0.044436622794367886,0.03969634394227595
0.9630407020015538,5.454999999999999,16.400000000000002,0.04701262236081283,0.036518154911379774
0.9626159036781369,5.454999999999999,18.0,0.04631658267151817,0.037047633888043885
0.964667422207886,6.049999999999999,3.6,0.04208778103481736,0.035001069481130576
0.9671913377055259,6.049999999999999,5.2,0.044612269793528836,0.03236107246238906
0.9664931400998212,6.049999999999999,6.800000000000001,0.046891031790863624,0.033231406456276646
0.9677912824929831,6.049999999999999,8.4,0.041502711471163356,0.03181425858934672
0.9678980427067311,6.049999999999999,10.0,0.046551659609519014,0.03173210452270847
0.9674133899543845,6.049999999999999,11.6,0.037055260719948024,0.032285700215656354
0.9718814920204676,6.049999999999999,13.200000000000001,0.04914536728063201,0.02777990022578658
0.9660309118279162,6.049999999999999,14.8,0.03613070612345537,0.033700920340712925
0.9669600384911307,6.049999999999999,16.400000000000002,0.04548324676259419,0.03277583612758772
0.97038993956612,6.049999999999999,18.0,0.03762941134261677,0.0293480692747754
0.9746915836459594,6.645,3.6,0.044178678142338224,0.025057723169181423
0.9711278817014997,6.645,5.2,0.041550737785209235,0.028617041821397238
0.9718355440337954,6.645,6.800000000000001,0.041921151112360944,0.027913405400336266
0.9710356125639041,6.645,8.4,0.04172138325080954,0.02874388230870395
0.9727848586588014,6.645,10.0,0.04221090325991783,0.026954000560008184
0.9738957354880704,6.645,11.6,0.04353636633190805,0.02585156683412293
0.9697934325726606,6.645,13.200000000000001,0.03977643019736288,0.029885338596855604
0.9737886063267758,6.645,14.8,0.043868064643409865,0.025944251566631937
0.9700188077340035,6.645,16.400000000000002,0.039907347960426165,0.029703394070555555
0.97250756082359,6.645,18.0,0.04169910094611007,0.027199147583634842
0.9789180103497128,7.239999999999999,3.6,0.0361288160584361,0.02089446270079287
0.9749494197804695,7.239999999999999,5.2,0.04710082238928581,0.02481027596076235
0.9744678128767404,7.239999999999999,6.800000000000001,0.04921439647002268,0.025350589841307225
0.9781499388356865,7.239999999999999,8.4,0.03442131997958364,0.02164715545783924
0.9724854919157796,7.239999999999999,10.0,0.04575927136328084,0.027223391066120706
0.9736737380374,7.239999999999999,11.6,0.045594569024388965,0.026176897695399548
0.9709663647120371,7.239999999999999,13.200000000000001,0.0428892525541148,0.028837863257548335
0.9723254361308232,7.239999999999999,14.8,0.05207827158166978,0.027435954160918485
0.9710628929957676,7.239999999999999,16.400000000000002,0.053628696813955656,0.028735852377333893
0.9709213321283275,7.239999999999999,18.0,0.05242058007369277,0.02887798276556275
0.9758316412771552,7.834999999999999,3.6,0.06302396829708712,0.02402576336610085
0.9805132181030954,7.834999999999999,5.2,0.008278335639327672,0.0193955231899009
0.9766386151208659,7.834999999999999,6.800000000000001,0.061809658558221625,0.023259736855973268
0.9783712858207143,7.834999999999999,8.4,0.06396911052732934,0.021523094411094568
0.9762930188118494,7.834999999999999,10.0,0.004666573009595054,0.02360146786223749
0.9754215505383951,7.834999999999999,11.6,0.06093351740527686,0.02443075571004949
0.9738004918244149,7.834999999999999,13.200000000000001,0.06092877970363908,0.026097979568384222
0.9745366408926489,7.834999999999999,14.8,0.06119500062992844,0.025361791671043132
0.9760137577754632,7.834999999999999,16.400000000000002,0.00449211779508496,0.023869747133099972
0.9760004232271701,7.834999999999999,18.0,0.06053577957879763,0.02390281214765
0.9855334228990369,8.43,3.6,0.009642765923788765,0.01423718434741117
0.9836963677729107,8.43,5.2,0.0073486585587643205,0.016024822727889743
0.9853731714536784,8.43,6.800000000000001,0.009225665809765249,0.014505034040308451
0.9841472440422542,8.43,8.4,0.007919036412677882,0.01571183825960154
0.9826876021714877,8.43,10.0,0.006595288013929279,0.01717912211018391
0.9806330142366749,8.43,11.6,0.005336309550609042,0.019145980665670637
0.9825462513285151,8.43,13.200000000000001,0.006552277337687151,0.01731037413787706
0.9818597306162266,8.43,14.8,0.005965063583002972,0.01800752677120243
0.9816726465199194,8.43,16.400000000000002,0.005652442300711491,0.01816906476788116
0.9808334194728892,8.43,18.0,0.004745788574657128,0.018912212516721705
0.9892085378872076,9.024999999999999,3.6,0.008769540617098559,0.010474970690115049
0.9877922047855933,9.024999999999999,5.2,0.007217374996778991,0.011660521951394887
0.9878133819399705,9.024999999999999,6.800000000000001,0.0073290577093902964,0.011749213983261453
0.9867161497287756,9.024999999999999,8.4,0.006560218833032039,0.01299364404709813
0.9846301215736305,9.024999999999999,10.0,0.004052775055213065,0.015069115807661793
0.9857908743654181,9.024999999999999,11.6,0.004985306108779786,0.013892944943573293
0.9848568386741948,9.024999999999999,13.200000000000001,0.00405556211257363,0.014824587581796167
0.9843511525903119,9.024999999999999,14.8,0.0035264586199221792,0.015331183743482302
0.9847476673161338,9.024999999999999,16.400000000000002,0.004239579304654906,0.014950223576246757
0.9848808788023949,9.024999999999999,18.0,0.003987753405923389,0.01480815033345817
0.9926554530051173,9.62,3.6,0.007046384835712072,0.00678331927719944
0.991732046290065,9.62,5.2,0.006144821583307869,0.007847514026997904
0.9904994111615689,9.62,6.800000000000001,0.004922247730475449,0.008912211496256206
0.9904449110433362,9.62,8.4,0.0047519677971412655,0.00897233441402645
0.9891326460602977,9.62,10.0,0.003570452767914456,0.010471290419246326
0.9892956038339813,9.62,11.6,0.0037868548622368436,0.010105843910267809
0.9894056814197695,9.62,13.200000000000001,0.0037114401784731355,0.010153981091217457
0.9885983088791849,9.62,14.8,0.0030078405473610292,0.010760020803510573
0.9889101855609049,9.62,16.400000000000002,0.0032891172015676595,0.010649730108981736
0.9887305455137902,9.62,18.0,0.0031140520412314965,0.010687849495961577
0.9960766484481848,10.215,3.6,-0.0021182503909050743,0.0036031979589571383
0.9952054545181822,10.215,5.2,-0.002966137290395965,0.004472733339537682
0.9945597397074128,10.215,6.800000000000001,-0.0036307163679470955,0.00513023686511116
0.9939727595495423,10.215,8.4,-0.00418430997415653,0.005712745853058587
0.9931359078317031,10.215,10.0,-0.005027895313067798,0.006575160695547422
0.9930842621717888,10.215,11.6,-0.005110675283527821,0.006625881791507249
0.9921797759857267,10.215,13.200000000000001,-0.005989962347814015,0.007542851009102902
0.992108583322577,10.215,14.8,-0.006081286551032905,0.007575138906332213
0.9919064328054139,10.215,16.400000000000002,-0.006278489975385493,0.007780332233294551
0.9913385530927131,10.215,18.0,-0.006848777138516837,0.00834934918974295
0.9969945989397009,10.809999999999999,3.6,-0.002128431151805943,0.002475269083434317
0.996167789383639,10.809999999999999,5.2,-0.0030310834273353793,0.003307143021104353
0.9952318690266163,10.809999999999999,6.800000000000001,-0.003956737029829571,0.004249188229077383
0.9949154586411274,10.809999999999999,8.4,-0.004205479218979402,0.004564777067317172
0.9942215613746546,10.809999999999999,10.0,-0.004899376485452245,0.0052612694585192354
0.9935684477996582,10.809999999999999,11.6,-0.005600125876734419,0.005910626225837601
0.9940058701411822,10.809999999999999,13.200000000000001,-0.0051827359152636365,0.005476731986653882
0.9931442833123313,10.809999999999999,14.8,-0.005991700761670438,0.006335177234361833
0.9925742716021293,10.809999999999999,16.400000000000002,-0.006539094418421154,0.006908326638748075
0.9925471177167049,10.809999999999999,18.0,-0.0065738201434019095,0.006931810349622092
0.9978068147990339,11.405,3.6,-0.0019611427781526247,0.0020986010102015396
0.997105002470997,11.405,5.2,-0.0026610233017598794,0.002806993649370426
0.9962515404881078,11.405,6.800000000000001,-0.003517453052338193,0.0036611565476286634
0.9958082956612333,11.405,8.4,-0.003961958150374034,0.004094320457806333
0.9949800186146716,11.405,10.0,-0.0047961942281712355,0.004924542163269874
0.9946734632281558,11.405,11.6,-0.005097815234767156,0.005247309000412592
0.9941928052266751,11.405,13.200000000000001,-0.005578956626874021,0.005712262248977695
0.9939822325885885,11.405,14.8,-0.005786117678655001,0.005922328189352899
0.9937534739248209,11.405,16.400000000000002,-0.006014893614113448,0.006160634316102254
0.9931332233965529,11.405,18.0,-0.0066391131128676895,0.006783382649822256


==> Plot3d/err_PAM4.txt <==
z,y,x,err_5,err_95
0.8126653837528288,0.1,3.6,0.35532155094173723,0.13832548173349113
0.8049102079336277,0.1,5.2,0.3248017394292221,0.14852079409902053
0.7922503198905861,0.1,6.800000000000001,0.31845912232573936,0.15655083024801775
,0.1,8.4,,
,0.1,10.0,,
,0.1,11.6,,
,0.1,13.200000000000001,,
,0.1,14.8,,
,0.1,16.400000000000002,,
,0.1,18.0,,
0.8580756044733703,0.695,3.6,0.2820372179869185,0.10104512238997576
0.8387819967771438,0.695,5.2,0.3262872260510802,0.11906279987793633
0.8561589258097833,0.695,6.800000000000001,0.3034302330821069,0.10391957374907623
0.8406181705247432,0.695,8.4,0.34232414346134155,0.1189749283786411
0.844626057091236,0.695,10.0,0.3269037996721742,0.11702514515885654
0.8507149835475039,0.695,11.6,0.33735571533315567,0.10875256230917452
0.8324600730852387,0.695,13.200000000000001,0.31636684958972927,0.12869822390766172
0.8448900780466589,0.695,14.8,0.3308250457742007,0.11409090638211772
0.8283313214177549,0.695,16.400000000000002,0.31023313413245035,0.12940005765397045
0.8582602325228542,0.695,18.0,0.2911156673982368,0.10191925432157778
0.8310378581818451,1.29,3.6,0.29113679615763965,0.13316810532676449
0.8543614005714342,1.29,5.2,0.307268683123177,0.12554127630250056
0.8518901940314187,1.29,6.800000000000001,0.30905881657688483,0.12008155429651746
0.8539273704026424,1.29,8.4,0.24263431761698806,0.10757830763034515
0.8372178242802926,1.29,10.0,0.29772951024007277,0.12373918872768164
0.8541787753563903,1.29,11.6,0.26483224385459936,0.1088115581824931
0.8433108325549897,1.29,13.200000000000001,0.28972989088639844,0.13212109330943678
0.8571994158929727,1.29,14.8,0.3196595961655452,0.11422979895587748
0.8723377385143039,1.29,16.400000000000002,0.16644634873707465,0.09113379060072024
0.8566079204453962,1.29,18.0,0.313694599776668,0.11092420166070438
0.8580479060333966,1.885,3.6,0.26275613087221916,0.10611397210004703
0.8613955996400235,1.885,5.2,0.23241208641408673,0.10256952222169524
0.8535568986692442,1.885,6.800000000000001,0.2383633250834818,0.11198343064278782
0.8556780771890872,1.885,8.4,0.2255150457393721,0.11274290579605117
0.8828134107823958,1.885,10.0,0.20661366801934256,0.10110689262335915
0.8602160501051221,1.885,11.6,0.2512279262391426,0.10898457319693422
0.8564832793427959,1.885,13.200000000000001,0.27170263422637797,0.11408511577359859
0.8858059948039232,1.885,14.8,0.17255212536960451,0.09135395515913702
0.8729352870630692,1.885,16.400000000000002,0.23277924203980793,0.09130713764757048
0.8731023689329461,1.885,18.0,0.2887713352400221,0.10342384205336907
0.9061809803949376,2.48,3.6,0.15265505072054075,0.08620426366810807
0.8931263148995817,2.48,5.2,0.14062848162081898,0.0901897090092737
0.9111856108157795,2.48,6.800000000000001,0.1267190903381259,0.0794223965294264
0.8882442511595675,2.48,8.4,0.1742130685662827,0.09994183616956698
0.898781353533116,2.48,10.0,0.16270008764864996,0.09285818798466627
0.8918966201083961,2.48,11.6,0.1693584613219169,0.09525129224531526
0.8887016531523427,2.48,13.200000000000001,0.1634185397482285,0.09700332024214509
0.879698071770046,2.48,14.8,0.16352760314223413,0.09095848490626945
0.8829227965603438,2.48,16.400000000000002,0.1676874992028886,0.10504154402603683
0.8941639163582241,2.48,18.0,0.16709478196527938,0.092843924728777
0.9073167856018843,3.0749999999999997,3.6,0.08720511419378862,0.08584274265489866
0.904348575509102,3.0749999999999997,5.2,0.08452992653880387,0.08900088469735934
0.9145345569001269,3.0749999999999997,6.800000000000001,0.08869110238507905,0.0783597438448842
0.904392352023568,3.0749999999999997,8.4,0.08520652781441118,0.08925186690758113
0.9083875944144606,3.0749999999999997,10.0,0.08543223017689494,0.0781899646107207
0.9125610750842874,3.0749999999999997,11.6,0.09224912478876635,0.08471426030729878
0.9107495485928124,3.0749999999999997,13.200000000000001,0.08991354730449275,0.08637409106900362
0.91296622992347,3.0749999999999997,14.8,0.0976774243429942,0.08003280548172209
0.9068971539170204,3.0749999999999997,16.400000000000002,0.08329881087092195,0.08706751364737852
0.9076182854032886,3.0749999999999997,18.0,0.08785299983624584,0.08532863047005246
0.9357503969006719,3.67,3.6,0.06058861390882042,0.06331398361223473
0.9344388166626239,3.67,5.2,0.059531664851759425,0.06457074678795771
0.9363377806250253,3.67,6.800000000000001,0.062081945869598476,0.06270728265613201
0.9355357394775298,3.67,8.4,0.06053321477284557,0.06303064082207366
0.9335395886563616,3.67,10.0,0.05945427830658123,0.06409470348408186
0.9322481126475236,3.67,11.6,0.05816719475136367,0.06664258647344012
0.9372000010477752,3.67,13.200000000000001,0.05871798153498364,0.06084902958342209
0.9347023012063593,3.67,14.8,0.04981370791954065,0.06005776936315521
0.927572543016198,3.67,16.400000000000002,0.05334223353434109,0.06753905914973313
0.9300185582673367,3.67,18.0,0.05659902178363718,0.06869247508092102
0.9535071321857055,4.265,3.6,0.03626001045287408,0.04565279929966459
0.953216878315703,4.265,5.2,0.028579364676912133,0.04638742196654766
0.9493714396688082,4.265,6.800000000000001,0.03035582636604217,0.049879257271462474
0.9539302774943809,4.265,8.4,0.03671044875648899,0.0454941405390602
0.9525078391279836,4.265,10.0,0.028782939565394128,0.04655603415071741
0.9471964740080929,4.265,11.6,0.029862946801631596,0.05131647424200758
0.9473600889861485,4.265,13.200000000000001,0.030051841372534693,0.05117548253247617
0.9498696706715793,4.265,14.8,0.03240708038693729,0.049866674481659046
0.9459362280168473,4.265,16.400000000000002,0.02853082872876067,0.05266455978509088
0.9505653547749195,4.265,18.0,0.033110314241826644,0.048718874445305316
0.9678748123376602,4.859999999999999,3.6,0.021557662747182627,0.03100119933343959
0.9700550584058091,4.859999999999999,5.2,0.021049700560097806,0.02952504356638397
0.9700133985842421,4.859999999999999,6.800000000000001,0.01447222935492043,0.029526445925942002
0.9683934035098989,4.859999999999999,8.4,0.021948522965914874,0.0308197635833779
0.9678768119544899,4.859999999999999,10.0,0.014868886179181917,0.03153262671417967
0.968548510416059,4.859999999999999,11.6,0.0193787000832506,0.03104365081370508
0.9687459032511369,4.859999999999999,13.200000000000001,0.011899478336436231,0.0307784571521883
0.970216164830537,4.859999999999999,14.8,0.021795125803955373,0.029258438077998883
0.9659037830407854,4.859999999999999,16.400000000000002,0.01717058472400801,0.033356209213855736
0.9696217328384892,4.859999999999999,18.0,0.02298991219944535,0.029951774799015563
0.978124000079933,5.454999999999999,3.6,0.012111562005707732,0.020298843067906525
0.9765315469756531,5.454999999999999,5.2,0.008529949935622838,0.021627203258889227
0.9776799639078037,5.454999999999999,6.800000000000001,0.010958656110904741,0.020656444380683148
0.9783292714584022,5.454999999999999,8.4,0.00997032324775049,0.020017731677051454
0.9773897444386388,5.454999999999999,10.0,0.009586944084764348,0.021071192130744376
0.9766260592485378,5.454999999999999,11.6,0.010635703257029783,0.021813924696143405
0.9776464285989312,5.454999999999999,13.200000000000001,0.008618153015193974,0.0206642888266505
0.9760992068420149,5.454999999999999,14.8,0.00971719228992507,0.02239316871259589
0.9784793087662971,5.454999999999999,16.400000000000002,0.010206274570486285,0.020154812541533618
0.9784500265463223,5.454999999999999,18.0,0.009249336487214044,0.0199010775183055
0.9846190571530921,6.049999999999999,3.6,-0.002413810485279666,0.014143687174331232
0.9840117494578419,6.049999999999999,5.2,-0.0030956506938325523,0.014898040980153904
0.9835077559085224,6.049999999999999,6.800000000000001,-0.003910640179094926,0.015309584752346783
0.9838570169531301,6.049999999999999,8.4,-0.0033315134755914633,0.0150561037577015
0.9837455199543058,6.049999999999999,10.0,-0.0030328879784398133,0.015008115242009956
0.9840024568025033,6.049999999999999,11.6,-0.003062585001719298,0.014902273546726463
0.9846686510702828,6.049999999999999,13.200000000000001,-0.002853785090383476,0.014335465793277602
0.9835794340620874,6.049999999999999,14.8,-0.0033062756163771967,0.015372955251896303
0.9832278803167487,6.049999999999999,16.400000000000002,-0.003695326744076688,0.015467893928754584
0.9834981254674148,6.049999999999999,18.0,-0.0035478656172787115,0.015390434234383799
0.9885048150890369,6.645,3.6,-0.0033833519774149057,0.011059244038877925
0.9863595922500858,6.645,5.2,-0.005381728360010163,0.013190094762743021
0.9870480936344126,6.645,6.800000000000001,-0.004867107907347901,0.012520848183621314
0.9868693838471927,6.645,8.4,-0.005002960295367176,0.01268932585519833
0.986836316863448,6.645,10.0,-0.004954461137484989,0.012774556676563908
0.9868842917597599,6.645,11.6,-0.004897033372025517,0.01267827676250477
0.986450894229877,6.645,13.200000000000001,-0.005327339426593691,0.013117926014902359
0.9876380050886991,6.645,14.8,-0.0043202811656120055,0.011933457461749564
0.9872022675942764,6.645,16.400000000000002,-0.004882698561748722,0.012368165628571903
0.9873535632250611,6.645,18.0,-0.0045008660975205395,0.012215955329801687
0.9904800388075183,7.239999999999999,3.6,-0.005703559284628401,0.009477582491883463
0.9889286107472816,7.239999999999999,5.2,-0.006399059145986152,0.0110161106308172
0.9884293690334148,7.239999999999999,6.800000000000001,-0.006898458458214685,0.011443536665825094
0.9884465476994215,7.239999999999999,8.4,-0.007986162064638758,0.011519877793886968
0.9882494734705581,7.239999999999999,10.0,-0.006242052393724995,0.011675686338450397
0.9882828735686892,7.239999999999999,11.6,-0.006085940299137005,0.011625275320045425
0.9884194480355359,7.239999999999999,13.200000000000001,-0.005701273386000905,0.011389600992451898
0.9880687290691282,7.239999999999999,14.8,-0.006011480025972404,0.01186193896503751
0.9884624446741707,7.239999999999999,16.400000000000002,-0.008039343720942838,0.011431753204255823
0.9882069627270772,7.239999999999999,18.0,-0.005228959903754937,0.011742069223106721
0.9902262625180933,7.834999999999999,3.6,-0.006296751463675809,0.009695141835072696
0.9887463556370198,7.834999999999999,5.2,-0.0077526575167536915,0.01100591484445046
0.9882030710392902,7.834999999999999,6.800000000000001,-0.008258898771168255,0.011634082627154596
0.9883638468551038,7.834999999999999,8.4,-0.008283368751081488,0.011546779321059297
0.9880088487634562,7.834999999999999,10.0,-0.008212890709492493,0.011917570377785403
0.9881199521393548,7.834999999999999,11.6,-0.008124834154100924,0.011791636043767428
0.9879767964954406,7.834999999999999,13.200000000000001,-0.008244394907564012,0.011984951592848958
0.9886474109362393,7.834999999999999,14.8,-0.007941974381868389,0.011171160630029764
0.9882715594477898,7.834999999999999,16.400000000000002,-0.008108921398183422,0.01154446756920624
0.9882352840481852,7.834999999999999,18.0,-0.008303207078874109,0.011630078748260608
0.9896402325930619,8.43,3.6,-0.005339578474112372,0.010229111854468065
0.9882178737077326,8.43,5.2,-0.006927268515264706,0.011701290924164609
0.9877895175938112,8.43,6.800000000000001,-0.00721303353874625,0.012136804648005484
0.987725474693862,8.43,8.4,-0.00729700384166454,0.012153336011981875
0.9873564511688057,8.43,10.0,-0.0077285568316888265,0.012430076326938266
0.9874248286206272,8.43,11.6,-0.007603962411787846,0.012444402688131295
0.9881655963493469,8.43,13.200000000000001,-0.00688478794085523,0.011712291273496156
0.9876532980250537,8.43,14.8,-0.007413969483883842,0.012223535341717051
0.9874447684604992,8.43,16.400000000000002,-0.00752889555848113,0.012434119364622243
0.9877749794650478,8.43,18.0,-0.007258851704537661,0.012100594112182228
0.9890857606377368,9.024999999999999,3.6,-0.005886855177121619,0.010707110904322303
0.9881912323201923,9.024999999999999,5.2,-0.0067916233834732775,0.011635932239878577
0.9873367695021426,9.024999999999999,6.800000000000001,-0.0077853401342006245,0.01239848075519523
0.9871384867758942,9.024999999999999,8.4,-0.007832048036171657,0.012673517451155969
0.9874248879228212,9.024999999999999,10.0,-0.007658824498759653,0.012381244097768862
0.9874721082166222,9.024999999999999,11.6,-0.007542186490843816,0.012394257077421145
0.9870020183573472,9.024999999999999,13.200000000000001,-0.007934623779389804,0.01277552131164672
0.9868779504736185,9.024999999999999,14.8,-0.008188446143885697,0.012969862487858808
0.9873200278433073,9.024999999999999,16.400000000000002,-0.007660721249564739,0.012536541833594317
0.9878529606534998,9.024999999999999,18.0,-0.0073644319633302535,0.011974136850793515
0.9890234929141887,9.62,3.6,-0.006967471309979101,0.010784597693179965
0.987606717631437,9.62,5.2,-0.008416213381695736,0.012204390684912969
0.9875888815628739,9.62,6.800000000000001,-0.008479489913769123,0.012262424771012359
0.987484547901899,9.62,8.4,-0.008542697295517154,0.012347335951300442
0.9871107708738013,9.62,10.0,-0.00886871179960358,0.012711796475653903
0.9875447515648281,9.62,11.6,-0.008505645205113765,0.012293618216955404
0.9875153897477553,9.62,13.200000000000001,-0.008615101850487528,0.012333661896066661
0.98709672164215,9.62,14.8,-0.008882425672147587,0.012748429693062002
0.9874619950278923,9.62,16.400000000000002,-0.00857166416301347,0.012362859129600556
0.9872514839251961,9.62,18.0,-0.008791082217137647,0.012549198022256958
0.9896795110933521,10.215,3.6,-0.007465973448023133,0.010225651787511225
0.9883531772959044,10.215,5.2,-0.00881188295408486,0.011522916851341991
0.9883176492371003,10.215,6.800000000000001,-0.008881033786794612,0.011575632384883794
0.9881593100005887,10.215,8.4,-0.009003963969643425,0.01174048440765807
0.9883869251251934,10.215,10.0,-0.008833349407236013,0.01151203863351058
0.988430366898897,10.215,11.6,-0.008786710427319822,0.011429382854365788
0.98812981126452,10.215,13.200000000000001,-0.0090893375670269,0.011773176524233264
0.988500219618849,10.215,14.8,-0.008700236294724162,0.011389633734259719
0.9882047537987957,10.215,16.400000000000002,-0.008979203677069725,0.01170201477372157
0.9880226887705315,10.215,18.0,-0.0091595727163577,0.011836778276459015
0.9903241064279061,10.809999999999999,3.6,-0.00825458562099246,0.009502382403212772
0.9891994049066409,10.809999999999999,5.2,-0.00956222723561495,0.010668189626958258
0.9890441962895861,10.809999999999999,6.800000000000001,-0.009713570481011624,0.010781462118490293
0.9889063906032811,10.809999999999999,8.4,-0.009853829298484884,0.010950761892143834
0.9888252238199491,10.809999999999999,10.0,-0.009850338354198906,0.010997042965516735
0.988894667644946,10.809999999999999,11.6,-0.009786229512984357,0.010964728008838853
0.9890642401629849,10.809999999999999,13.200000000000001,-0.009594526404203552,0.010775563890378925
0.9890652755546347,10.809999999999999,14.8,-0.00966221886985219,0.010765919213975073
0.9888777248386246,10.809999999999999,16.400000000000002,-0.009811459639280429,0.010978107497596423
0.9889103722502279,10.809999999999999,18.0,-0.009809910474695038,0.010945891294639742
0.9908160267484634,11.405,3.6,-0.008976336632762205,0.009118271173536696
0.9898600551059327,11.405,5.2,-0.009938758753465282,0.01004630106876836
0.989816461141191,11.405,6.800000000000001,-0.00998861039397736,0.010119220539640095
0.9896228214992826,11.405,8.4,-0.010183579628866957,0.010315828604100963
0.9893271375222057,11.405,10.0,-0.010492525411811338,0.010598410771287314
0.9893289903997264,11.405,11.6,-0.010476512760535184,0.010609720587888005
0.9893242898847991,11.405,13.200000000000001,-0.010483412068692077,0.01061368085489034
0.989328968490368,11.405,14.8,-0.010467129873228509,0.010610487906292154
0.9893230645592486,11.405,16.400000000000002,-0.010475772176140041,0.01061517655384736
0.9893311351202991,11.405,18.0,-0.01047583526538165,0.010602395472046888


==> Plot3d/err_QAM.txt <==
z,y,x,err_5,err_95
0.8503245667026564,0.1,3.6,0.23859879023149677,0.10443605689311897
0.8669657887131704,0.1,5.2,0.13307568030824235,0.08838764814405464
0.8457130446621628,0.1,6.800000000000001,0.2353406321513265,0.11065766208075112
,0.1,8.4,,
,0.1,10.0,,
,0.1,11.6,,
,0.1,13.200000000000001,,
,0.1,14.8,,
,0.1,16.400000000000002,,
,0.1,18.0,,
0.8937109782339926,0.695,3.6,0.11462649382961632,0.070322847540924
0.8951476223916309,0.695,5.2,0.08426365080220521,0.07147480823342456
0.8934939715556307,0.695,6.800000000000001,0.10739339774501477,0.08204892102067218
0.8902587107963443,0.695,8.4,0.10371482895760353,0.0873298728206533
0.8881530788333386,0.695,10.0,0.07538505626684566,0.08464423257839682
0.889173034235056,0.695,11.6,0.08128597377485403,0.07330313695376256
0.8844841503105634,0.695,13.200000000000001,0.09846140996991837,0.09347897536049155
0.8813798306825977,0.695,14.8,0.10774131128782061,0.07190402132000939
0.8741549231231556,0.695,16.400000000000002,0.08954649684354199,0.07961053768065263
0.8835659354082336,0.695,18.0,0.08918725341178912,0.08811489847315235
0.9056700879570442,1.29,3.6,0.07031568878695382,0.05627390803424792
0.9052954038962285,1.29,5.2,0.07665002786330166,0.0631115222236639
0.9061156751729361,1.29,6.800000000000001,0.06250495826998625,0.05478915985395294
0.9035402827464747,1.29,8.4,0.06965481244078064,0.0602994630627075
0.9026033993379611,1.29,10.0,0.056347683285846495,0.06860048801463747
0.8971912506165117,1.29,11.6,0.06865043944167593,0.06956772499705355
0.8948197309142404,1.29,13.200000000000001,0.06783536697030246,0.06629360016348906
0.8996917049944625,1.29,14.8,0.06435884865277364,0.06151481986853369
0.8966402471925856,1.29,16.400000000000002,0.0621637769454515,0.07218331805031752
0.905629966840684,1.29,18.0,0.07511036697461304,0.05760365957219671
0.9238445539297593,1.885,3.6,0.054513408016391596,0.03945073734881399
0.9283491026782851,1.885,5.2,0.050561750791642934,0.04792139696142095
0.9157916826699788,1.885,6.800000000000001,0.05244670654029271,0.04659177728894637
0.9189108703858329,1.885,8.4,0.04462300117235718,0.043880239315898684
0.9148875506986831,1.885,10.0,0.0554762649545959,0.05067478219458876
0.9058797072560272,1.885,11.6,0.0405872548928492,0.05593525649741027
0.9153377833399989,1.885,13.200000000000001,0.04067114940386529,0.04755993820876747
0.9126261637242714,1.885,14.8,0.049507977023049876,0.05388603962839722
0.9119950482516312,1.885,16.400000000000002,0.0454536449389038,0.053444682110798336
0.9235487701956321,1.885,18.0,0.05382564111042831,0.049161223297958356
0.9342108628475276,2.48,3.6,0.05750192340979332,0.0577525278363934
0.9365840754478121,2.48,5.2,0.059262243981384355,0.05857303304229777
0.9367281313344104,2.48,6.800000000000001,0.0517191644044388,0.03465307335244394
0.9323062354732706,2.48,8.4,0.05462900313007413,0.0530001731629145
0.9398030086754173,2.48,10.0,0.04748806122800853,0.05537251540030863
0.9280601151449581,2.48,11.6,0.04935773770906282,0.052636850497293164
0.9357246133117805,2.48,13.200000000000001,0.04361880005375274,0.059604747393398716
0.9353432425220225,2.48,14.8,0.03788252348426735,0.05615229483480966
0.9276034856405259,2.48,16.400000000000002,0.048101366953892444,0.04979587779365713
0.9364007910105104,2.48,18.0,0.053480074158389956,0.053177148789664064
0.9475483562625985,3.0749999999999997,3.6,0.05679986915487001,0.04473413415241634
0.9487580450809098,3.0749999999999997,5.2,0.05146024519049741,0.042384006333519464
0.9464538311455745,3.0749999999999997,6.800000000000001,0.051294808018359284,0.04741921092927304
0.9479962927116277,3.0749999999999997,8.4,0.05746387121412866,0.04520998511155516
0.9402481692364578,3.0749999999999997,10.0,0.04969093564250959,0.05066575624242009
0.9454075111212472,3.0749999999999997,11.6,0.038073445901170344,0.048047242704969184
0.9457200134155318,3.0749999999999997,13.200000000000001,0.04904325488876471,0.044450470038861045
0.942673579670011,3.0749999999999997,14.8,0.05173019326815664,0.04723288909125489
0.9421035883599517,3.0749999999999997,16.400000000000002,0.04685253317379623,0.05140078293958794
0.9358083766954284,3.0749999999999997,18.0,0.04582162610074336,0.05747604615026225
0.9575848600598261,3.67,3.6,0.048946487041275466,0.036217555088242204
0.9577498135253794,3.67,5.2,0.044635951579743205,0.03623484139157651
0.9547905611087597,3.67,6.800000000000001,0.04568217271416175,0.03952474339162404
0.9557992873824586,3.67,8.4,0.04186026693221989,0.03802635145935329
0.9542968536316254,3.67,10.0,0.04308272686577885,0.03978473587061626
0.9458168927954456,3.67,11.6,0.03827729887877107,0.047884244877032356
0.9507129533115074,3.67,13.200000000000001,0.04479239410254443,0.043333121642276984
0.951572089041767,3.67,14.8,0.03922716530828463,0.04226998181836272
0.9513498680084397,3.67,16.400000000000002,0.03693287990543048,0.042639495210782585
0.9438750775877921,3.67,18.0,0.032741830933931904,0.04957690599310027
0.9636833446017917,4.265,3.6,0.048871718684589394,0.03113847702070316
0.9691565351983426,4.265,5.2,0.05159553058055788,0.025898377750148915
0.9596345640951097,4.265,6.800000000000001,0.0451592018638558,0.0349873772721242
0.9616631220801098,4.265,8.4,0.04723596486510084,0.033212102910143204
0.956277671959032,4.265,10.0,0.04256970167248286,0.03877650057128501
0.9598755208892675,4.265,11.6,0.04544836367425853,0.03535343247989953
0.9610731538736297,4.265,13.200000000000001,0.047012123519040716,0.03371205436069402
0.9558613505549814,4.265,14.8,0.04194476961262361,0.038662960762491094
0.9621030484690323,4.265,16.400000000000002,0.03432353976944558,0.03297032865623273
0.9527433039541965,4.265,18.0,0.03849101348688566,0.04255031684620636
0.9743548419375041,4.859999999999999,3.6,0.04312640486377062,0.022181127536876732
0.9759997160086502,4.859999999999999,5.2,0.044229680082524925,0.02074706172511065
0.972139027401818,4.859999999999999,6.800000000000001,0.037639781031150954,0.024605538631207624
0.9723847468826794,4.859999999999999,8.4,0.04133484685378985,0.02439601289762794
0.9670541421338024,4.859999999999999,10.0,0.030966869410362086,0.029728552164521083
0.9714158360523384,4.859999999999999,11.6,0.03697146256922346,0.02544572513871335
0.9677583330027519,4.859999999999999,13.200000000000001,0.03445337333847809,0.029030746530871898
0.9704952138301818,4.859999999999999,14.8,0.027939822321756846,0.026178760169329407
0.9650272909453503,4.859999999999999,16.400000000000002,0.02900969282693211,0.03177002805622964
0.9658327872599345,4.859999999999999,18.0,0.022002302387247985,0.030806737986570742
0.9799384651960517,5.454999999999999,3.6,0.02659987445357459,0.018683183470532216
0.9803050139949151,5.454999999999999,5.2,0.017553647532600025,0.018402077862356814
0.9796199604237863,5.454999999999999,6.800000000000001,0.016933305464444937,0.019025943007234813
0.9786280191664717,5.454999999999999,8.4,0.015886402559068924,0.020057473605626486
0.9762489777639406,5.454999999999999,10.0,0.013538718445369469,0.02242758883257645
0.976002275050808,5.454999999999999,11.6,0.013318492380305802,0.022712703369677345
0.9742711282491606,5.454999999999999,13.200000000000001,0.020642922168447875,0.024433806240108935
0.9726667052285564,5.454999999999999,14.8,0.010120908174749643,0.026005957813122094
0.973503709866518,5.454999999999999,16.400000000000002,0.010829215121039848,0.02514445199344084
0.9739307514850957,5.454999999999999,18.0,0.011180689890744944,0.024742062356476247
0.9882352477273556,6.049999999999999,3.6,0.026913424219115578,0.011387699820768926
0.9858472030821694,6.049999999999999,5.2,0.02415136541596785,0.013851881603135552
0.9848718178086338,6.049999999999999,6.800000000000001,0.02361342766884411,0.014809291984942852
0.984004477976965,6.049999999999999,8.4,0.0005741498466546036,0.015655140334414397
0.9828109645946842,6.049999999999999,10.0,-0.0007595298735401101,0.016885637385802843
0.9812611821429222,6.049999999999999,11.6,0.0200422825501132,0.018455335568517306
0.9803291947664948,6.049999999999999,13.200000000000001,0.01872838838614621,0.019408355971999858
0.9796426985899398,6.049999999999999,14.8,-0.003814950378321136,0.02005623948830859
0.9777940256295301,6.049999999999999,16.400000000000002,0.01637434928156145,0.021899667443691873
0.9784264830938671,6.049999999999999,18.0,-0.005009855088684123,0.021229025295592563
0.9896894096566167,6.645,3.6,0.009381146660853434,0.010051345124552746
0.9882333022065997,6.645,5.2,0.0076568758707245,0.01163144494641688
0.9872278534385158,6.645,6.800000000000001,0.006899634504025198,0.012495790204876678
0.9844405936806189,6.645,8.4,0.004193518689778353,0.015514255825982648
0.9840230906541366,6.645,10.0,0.003717288534134222,0.015786950371941666
0.9840963845918899,6.645,11.6,0.0027879654758666828,0.01583954520513453
0.9825303629264146,6.645,13.200000000000001,0.00205953977025497,0.017316186416382773
0.9823061644783393,6.645,14.8,-0.00031441635119189293,0.017523402135595667
0.9822085465009558,6.645,16.400000000000002,0.00034129871382626575,0.01761997682888361
0.9806271390371857,6.645,18.0,0.0003791239697028548,0.019317141499358037
0.9916336093961114,7.239999999999999,3.6,0.008462900325129086,0.008292157847985204
0.9894678746407889,7.239999999999999,5.2,0.008289947967032751,0.010449175859093107
0.9883281670183588,7.239999999999999,6.800000000000001,0.005211837295279298,0.011598175200487115
0.985515453863448,7.239999999999999,8.4,0.004122265467132569,0.014316776738519388
0.9839883854384022,7.239999999999999,10.0,0.002467065438331306,0.015610176349765026
0.9840470354410117,7.239999999999999,11.6,0.00218995667120625,0.01592564826353582
0.9838503254169781,7.239999999999999,13.200000000000001,0.00045974416588023814,0.01604066249453484
0.9813298103837111,7.239999999999999,14.8,-0.001406138449350891,0.018227258333917695
0.982710861909255,7.239999999999999,16.400000000000002,0.00037072581108599234,0.017130672861246588
0.9808854446680332,7.239999999999999,18.0,-0.0007577200724034894,0.01908140342435638
0.9926246066801153,7.834999999999999,3.6,0.002763864854287368,0.00721173031119926
0.9912038531649696,7.834999999999999,5.2,0.0015447240747692437,0.008741612487462302
0.9895961853975167,7.834999999999999,6.800000000000001,-0.0002001877772792593,0.010364820848786538
0.9874919701762896,7.834999999999999,8.4,-0.0018502856522669697,0.012275904734624143
0.9865575725703639,7.834999999999999,10.0,-0.003269017559914822,0.013317007490438959
0.9857671773008545,7.834999999999999,11.6,-0.0049268408286904375,0.014148797543920066
0.985271183231669,7.834999999999999,13.200000000000001,-0.0046399990481459374,0.014589414504368459
0.9841992705162941,7.834999999999999,14.8,-0.005810527998795445,0.015743541439112718
0.9839104355375643,7.834999999999999,16.400000000000002,-0.0060587030595419256,0.01591562573545746
0.9821675823604169,7.834999999999999,18.0,-0.007672519699404856,0.01774593487461018
0.9938302680698708,8.43,3.6,0.0010866332516489274,0.006091836278668161
0.991774253134489,8.43,5.2,-0.002207634118876811,0.008169169989339808
0.9899641520305876,8.43,6.800000000000001,-0.002264097449739766,0.009940433468619059
0.9883478428193959,8.43,8.4,-0.0037986626226232945,0.01159905545305484
0.9873525905949906,8.43,10.0,-0.005513091988819996,0.012534591207529533
0.9875238471621094,8.43,11.6,-0.005325809611008814,0.012354426665566742
0.9849822578599876,8.43,13.200000000000001,-0.007592044288192934,0.014911353186268683
0.9852083926893606,8.43,14.8,-0.006892786861526279,0.014754112534029251
0.983411423997834,8.43,16.400000000000002,-0.008873723899715191,0.0165301210012867
0.9840044896354062,8.43,18.0,-0.008289041932881602,0.015889171235379473
0.9945006050866703,9.024999999999999,3.6,-0.001011260276567283,0.005456838781444762
0.992225822763852,9.024999999999999,5.2,-0.003317696741476417,0.007627494439814586
0.9912032509006503,9.024999999999999,6.800000000000001,-0.004314151750242412,0.008739978016668593
0.9884434699674385,9.024999999999999,8.4,-0.0070769349099106815,0.011514048454639103
0.9873416117461188,9.024999999999999,10.0,-0.008248555708218919,0.012623357065658536
0.986834133403635,9.024999999999999,11.6,-0.008824885733684562,0.013124876403045826
0.9858559216144662,9.024999999999999,13.200000000000001,-0.009726747624273502,0.014092420066944444
0.9846663509288807,9.024999999999999,14.8,-0.01086667917546591,0.015312810741821115
0.9838144927859338,9.024999999999999,16.400000000000002,-0.011689602346418693,0.016111149526220947
0.984296641019301,9.024999999999999,18.0,-0.011185996451436253,0.01567370762276299
0.9949053417019428,9.62,3.6,-0.0016835505705126153,0.005053594753897106
0.9927353918930175,9.62,5.2,-0.003870789714511824,0.00722554260009356
0.9913585585694459,9.62,6.800000000000001,-0.005209431608167114,0.008605357423531301
0.9888590271952407,9.62,8.4,-0.008095300456582577,0.011102722575366486
0.988395347721322,9.62,10.0,-0.008193604791932207,0.011566047853163064
0.986828331091407,9.62,11.6,-0.010175435446614811,0.013135601560175236
0.9862580436657944,9.62,13.200000000000001,-0.0104109815492478,0.013700125879373193
0.98447179924684,9.62,14.8,-0.012085464707914606,0.015489898784289524
0.98492549680396,9.62,16.400000000000002,-0.011961707623178719,0.015038740295676867
0.9839476835570174,9.62,18.0,-0.012680150036149862,0.016013440832764125
0.9956527698626031,10.215,3.6,-0.002709400786176319,0.004345165883518187
0.9934487322823827,10.215,5.2,-0.0048089619466042954,0.006540612693886949
0.9914902599145621,10.215,6.800000000000001,-0.006792473468887339,0.008498471296365051
0.9893683188041283,10.215,8.4,-0.008884775244425436,0.010625209487410414
0.9884575349577271,10.215,10.0,-0.00972619676540376,0.011540081588249373
0.9877400408886452,10.215,11.6,-0.010442526621537662,0.012249616528873908
0.9867909158085335,10.215,13.200000000000001,-0.011391268321005121,0.01320581110255048
0.9855934315232749,10.215,14.8,-0.012651291481286409,0.014403170892329564
0.9863078890628608,10.215,16.400000000000002,-0.011871426867334445,0.013688242642439397
0.9844070316476775,10.215,18.0,-0.014028733552768125,0.015585794296788191
0.9957365707310061,10.809999999999999,3.6,-0.0034800537493961947,0.0042531098768268105
0.9938873303635172,10.809999999999999,5.2,-0.0053232026171093905,0.006103405333112266
0.9917954363106696,10.809999999999999,6.800000000000001,-0.007416158445156862,0.008189771236868926
0.9899818793419127,10.809999999999999,8.4,-0.009274002148974003,0.010002943439337608
0.9887376095348268,10.809999999999999,10.0,-0.010479536728743022,0.011245486994218346
0.9876982192553676,10.809999999999999,11.6,-0.011543596720873128,0.012281090504507097
0.9876159453614747,10.809999999999999,13.200000000000001,-0.011593200850445795,0.012374432261436974
0.9864457592458676,10.809999999999999,14.8,-0.012765918957028388,0.013543558378083187
0.9859232409283553,10.809999999999999,16.400000000000002,-0.013330327489541327,0.014063260649790466
0.9857535913973929,10.809999999999999,18.0,-0.013461971943284579,0.014237070662817208
0.9960091477404167,11.405,3.6,-0.0038413391735186986,0.0039884464123660646
0.9939562686922476,11.405,5.2,-0.0058925646003001875,0.006041272034204459
0.9925367167361606,11.405,6.800000000000001,-0.007316824456209625,0.007460984750046307
0.9905736798920979,11.405,8.4,-0.009276185990771069,0.009424095262108634
0.9888973551528828,11.405,10.0,-0.010962760182924525,0.011100117568207502
0.9877736277880107,11.405,11.6,-0.012082451881759826,0.012223934969619155
0.9869044360441804,11.405,13.200000000000001,-0.012948581887732624,0.013093147370096259
0.9857401148553169,11.405,14.8,-0.014111440562619038,0.014257577291443502
0.9852614862467588,11.405,16.400000000000002,-0.014591814669286829,0.014735277997571017
0.9856348663436982,11.405,18.0,-0.014219365684332907,0.01436274032049778

